An Improved Hadronic Model for Pion Electroproduction

Current measurements of the high energy behavior of the pion form factor are obtained from pion electroproduction data. These values are model dependent, utilizing the Vanderhaeghen, Guidal and Laget Regge (VGL) Model for their extraction. Recent work which examined the implementation of gauge invariance in that model suggested that it might lead to extracted pion form factors larger than the true values. Here we introduce a new model which preserves the successes of the VGL Model but implements gauge invariance in a new way. To demonstrate the validity of this new approach, we first use it to extract the pion form factor in a simple toy model. When compared with the previous extraction method, the improved model leads to a more reliable extraction. The success in this simple model leads us to reanalyse the electroproduction cross section data, where we obtain comparable values for the pion form factor to those obtained using the VGL procedure.

==> doc_data.txt <==
InfoBegin
InfoKey: ModDate
InfoValue: D:20190709194845+09'30'
InfoBegin
InfoKey: PTEX.Fullbanner
InfoValue: This is pdfTeX, Version 3.14159265-2.6-1.40.16 (TeX Live 2015/Debian) kpathsea version 6.2.1
InfoBegin
InfoKey: CreationDate
InfoValue: D:20190709194845+09'30'
InfoBegin
InfoKey: Creator
InfoValue: LaTeX with hyperref package
InfoBegin
InfoKey: Producer
InfoValue: pdfTeX-1.40.16
PdfID0: f16422a97dbce02892c0c8a1af12cb63
PdfID1: f16422a97dbce02892c0c8a1af12cb63
NumberOfPages: 6
BookmarkBegin
BookmarkTitle: The Gauge Improved VGL Model
BookmarkLevel: 1
BookmarkPageNumber: 1
BookmarkBegin
BookmarkTitle: Abstract
BookmarkLevel: 2
BookmarkPageNumber: 1
BookmarkBegin
BookmarkTitle: Introduction
BookmarkLevel: 2
BookmarkPageNumber: 1
BookmarkBegin
BookmarkTitle: Kinematics and Preliminaries
BookmarkLevel: 2
BookmarkPageNumber: 2
BookmarkBegin
BookmarkTitle: The Born Term Model and the VGL Model
BookmarkLevel: 2
BookmarkPageNumber: 2
BookmarkBegin
BookmarkTitle: The Gauge Improved VGL Model
BookmarkLevel: 2
BookmarkPageNumber: 3
BookmarkBegin
BookmarkTitle: The Electromagnetic Form Factor of the Pion
BookmarkLevel: 3
BookmarkPageNumber: 4
BookmarkBegin
BookmarkTitle: The Half-On-Shell Vertex Function
BookmarkLevel: 3
BookmarkPageNumber: 4
BookmarkBegin
BookmarkTitle: The Guage Improved VGL Model
BookmarkLevel: 3
BookmarkPageNumber: 4
BookmarkBegin
BookmarkTitle: Results
BookmarkLevel: 2
BookmarkPageNumber: 5
BookmarkBegin
BookmarkTitle: Discussion
BookmarkLevel: 2
BookmarkPageNumber: 5
BookmarkBegin
BookmarkTitle: Conclusion
BookmarkLevel: 2
BookmarkPageNumber: 5
BookmarkBegin
BookmarkTitle: Acknowledgments
BookmarkLevel: 2
BookmarkPageNumber: 5
PageMediaBegin
PageMediaNumber: 1
PageMediaRotation: 0
PageMediaRect: 0 0 612 792
PageMediaDimensions: 612 792
PageMediaBegin
PageMediaNumber: 2
PageMediaRotation: 0
PageMediaRect: 0 0 612 792
PageMediaDimensions: 612 792
PageMediaBegin
PageMediaNumber: 3
PageMediaRotation: 0
PageMediaRect: 0 0 612 792
PageMediaDimensions: 612 792
PageMediaBegin
PageMediaNumber: 4
PageMediaRotation: 0
PageMediaRect: 0 0 612 792
PageMediaDimensions: 612 792
PageMediaBegin
PageMediaNumber: 5
PageMediaRotation: 0
PageMediaRect: 0 0 612 792
PageMediaDimensions: 612 792
PageMediaBegin
PageMediaNumber: 6
PageMediaRotation: 0
PageMediaRect: 0 0 612 792
PageMediaDimensions: 612 792
PageLabelBegin
PageLabelNewIndex: 1
PageLabelStart: 1
PageLabelPrefix: 1
PageLabelNumStyle: NoNumber
PageLabelBegin
PageLabelNewIndex: 2
PageLabelStart: 1
PageLabelPrefix: 2
PageLabelNumStyle: NoNumber
PageLabelBegin
PageLabelNewIndex: 3
PageLabelStart: 1
PageLabelPrefix: 3
PageLabelNumStyle: NoNumber
PageLabelBegin
PageLabelNewIndex: 4
PageLabelStart: 1
PageLabelPrefix: 4
PageLabelNumStyle: NoNumber
PageLabelBegin
PageLabelNewIndex: 5
PageLabelStart: 1
PageLabelPrefix: 5
PageLabelNumStyle: NoNumber
PageLabelBegin
PageLabelNewIndex: 6
PageLabelStart: 1
PageLabelPrefix: 6
PageLabelNumStyle: NoNumber

